MANGOS II: Five new giant planets orbiting low-mass stars

Giant planets orbiting low-mass stars on short orbits present a conundrum, as in the most extreme cases their existence cannot be reconciled with current models of core accretion. Therefore, surveys dedicated to finding these rare planets have a key role to play by growing the sample to overcome small number statistics. In this work we present MANGOS, a programme dedicated to the search for giant objects (planets, brown dwarfs, and low-mass stars) orbiting M dwarfs. We report on the discovery of five new giant planets (TOI-3288 Ab, TOI-4666 b, TOI-5007 b, TOI-5292 Ab, TOI-5916 b) first detected by TESS, and confirmed using ground-based photometry and spectroscopy. The five planets have radii in the range 0.99-1.12 $\mathrm{R_{Jup}}$, masses between 0.49--1.69~$\mathrm{M_{Jup}}$, and orbital periods between 1.43 and 2.91 days. We reveal that TOI-3288 and TOI-5292 are wide binaries, and in the case of TOI-5292 we are able to characterise both stellar components. We demonstrate that the planets presented are suitable for further characterisation of their obliquities and atmospheres. We detect a small but significant eccentricity for TOI-5007 b, although for this to be more robust, more observations are needed to fully sample the orbit. Finally, we reveal a correlation between stellar metallicity and planet bulk density for giant planets orbiting low-mass stars.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
